Program Structure Aware Precondition Generation

We introduce a novel approach for inferring natural preconditions from code. Our technique produces preconditions of high quality in terms of both correctness (modulo a test generator) and naturalness. Prior works generate preconditions from scratch through combinations of boolean predicates, but fall short in readability and ease of comprehension. Our innovation lies in, instead, leveraging the structure of a target method as a seed to infer a precondition through program transformations. Our evaluation shows that humans can more easily reason over preconditions inferred using our approach. Lastly, we instantiate our technique into a framework which can be applied at scale. We present a dataset of ~18k Java (method, precondition) pairs obtained by applying our framework to 87 real-world projects. We use this dataset to both evaluate our approach and draw useful insights for future research in precondition inference.

==> foo.txt <==
BitsPerInt
m_quite
m_magnitude
m_numBits
m_numBitLength



==> notes.txt <==
======================================================================
    Input: Corpus of correct methods D = { M1*, ..., Mk* }
    Output: { <M*, S> | S is the exception precondition of M* in D }
    Algorithm 1:
    for each M* in D: // simplified
       (1) Run EvoSuite to generate a set of inputs I1, ..., In
       (2) Run Perses to find a minimal boolean program S from M*
           such that S(I) = true iff M*(I) crashes
       (3) output <M*, S>
======================================================================
    check : (Method M, Spec S, Input I) -> Bool
        If M(I) throws an exception
           return No Bug
        else
           if S(I) == True
              return No Bug
           else
              return Bug
======================================================================

Problem Statement:
A exception oracle is a function C : Method M -> (Input I -> Bool).

Let C_ideal be the ideal (and unrealizable) bug classifier.
We seek to learn C ~ C_ideal.

Notes:
1. We know C_ideal(M*, I) = No Bug for known correct method M* and all I.
2. We know C_ideal(M, I) for certain M, I such as for Defects4J suite.
   So we can measure false alarms and missed bugs.

There are many different ways to construct C.

// Baseline 1:
C_randoop = lambda M, I .
   ... // describe Randoop's heuristic here (copied from its manual)

// Baseline 2:
C_toga = lambda M, I .
   ... // see ICSE'22 paper

// Baseline 3:
Construct a G : Method -> Spec using predefined NL+PL heuristics (no ML).
C_jdoctor = lambda M, I. check(M, G(M), I)

=========================================================================
// Our Approach:
Construct a G : Method -> Spec from a dataset D_train of (M*, S) pairs.
C_ours = lambda M, I . check(M, G(M), I)

// Thought experiment: What if S = M?

Strengths of our approach over previous approaches:
- Interpretable: human can change it if it is incorrect, and commit the spec for future regression tests.
- Documentation: take the spec and produce natural language documentation
- Portable: works with any testing tool.  E.g. C_toga is trained on I's coming from specific testing tool.
  - Note: this relies on Spec being executable!

There are two challenges to realize our approach:

Challenge 1 (Dataset Generation): How to construct D_train?
   Explain in words why this is hard.
   Our insight: Note (1) above.
   Now describe Algorithm 1.
   Need to explain informally why D_train ~ D_test

Challenge 2 (Learning): How to learn our G?
   Explain in words why this is hard (generation of an executable and correct spec is hard!)
   Our insight: intent + generation
   Explain the model.
   How do we know we learnt a good G?
   Describe our evaluation metric based on Note (2).
======================================================================



================================================================================================================================================================

New setup

For a particular method M,
S: E -> Bool, S(I) = true for illegal environments wrt M, and false for legal environments wrt M.

Define exec: P, E -> Bool, such that exec(M, I) = true iff M crashes on I
Note: exec(M*, I) = false on legal environments

-- Ideal precondition
S_ideal(I) is unrealizable, but we know S_ideal(I) for all correct methods M*
because exec(M*, I) = S_ideal(I)

-- Randoop's precondition:
Randoop uses a fixed set of flags to implement S_Randoop

-- TOGA's precondition:
S_TOGA is a function which makes a call to a large language model TOGA: P, E --> Bool
such that TOGA(M, I) is trained to return true if I is *likely* an illegal environment wrt M.

-- JDoctor's precondition
JDoctor defines S_JDoctor by translating docstrings into a set of preconditions via a set of predetermined
natural language heuristics, such that S_JDoctor returns true if it believes that the natural language
docstring specifies that I is an illegal environment

-- Our Approach
Goal: Formulate the problem of inferring S as a code gen problem.
Therefore the goal is to synthesize precondition program S, given Method M and environment I
define function gen to generate S

Don't talk about the fact that S must be minimal
-- draw parallels between weakest precondition properties when expressed as predicates,
and minimal preconditions when expressed as programs

Strengths
Answer
-- Why choose executbale preconditions instead of predicates (expressiveness)
   -- can't wrap callees into try-catch blocks
-- Why do executable preconditions instead of classification (vs TOGA, portability, interpretable)


no documentability

S_1:
if(s == null) return true;
return false;

S_3:
if(s == null) {
   return true;
} else if(s != null) {
   return false;
}


